Efficient Edge-aware Attention Network for Graph Generation

Graph generative models commonly use graph-specific Transformer architectures to jointly update node and edge features. However, these architectures do not directly benefit from recent hardware-aware attention implementations, limiting their scalability. The adaptation is, however, non-trivial: edge and graph-level features must be injected into pairwise attention scores, graph masks must be respected, and dynamic edge updates remain a major source of quadratic memory usage. We propose an edge-aware attention layer for graph generation that incorporates structural information through head-wise score modulation, while updating edge representations with a lightweight residual mechanism that retains attention-score dependent edge updates. This layer can be effectively implemented using PyTorch's FlexAttention. We achieve similar generation quality to our baseline while reducing peak GPU memory by around 65% and substantially improving training and sampling throughput. These results suggest that the proposed architecture is a practical step toward scalable graph foundation models.

==> vun_planar1000_4k.csv <==
Steps,DeFoG,DeFoG_Small,DeFoG_LightEdge,Ours
0,0,0,0,0
4000,0.1,0,0,0.75
8000,0.65,0.025,0,0.875
12000,0.8,0.2,0,0.95
16000,0.95,0.2,0,0.95
20000,1,0.25,0,0.975
24000,1,0.5,0,0.95
28000,1,0.525,0,1
32000,1,0.625,0,1


==> vun_planar1000_ablation_attncoeff.csv <==
Steps,Ours,Unnormalized
0,0,0
4000,0.75,0
8000,0.875,0.025
12000,0.95,0.525
16000,0.95,0.85
20000,0.975,0.95
24000,0.95,0.975
28000,1,1
32000,1,0.95
,,
,,
,,
,,
,,
,,

==> vun_planar50_4k.csv <==
Steps,DeFoG,DeFoG_Small,DeFoG_LightEdge,Ours
0,0,0,0,0
4000,0.025,0,0,0.375
8000,0.325,0,0,0.525
12000,0.425,0,0,0.675
16000,0.675,0,0,0.75
20000,0.825,0.05,0,0.775
24000,0.85,0.1,0,0.8
28000,0.85,0.225,0,0.8
32000,0.85,0.225,0,0.875


==> vun_sbm1000.csv <==
Steps,DeFoG,DeFoG_Small,DeFoG_LightEdge,Ours
0,0,0,0,0
2000,0.6,0.35,0,0.625
4000,0.725,0.7,0,0.75
6000,0.775,0.675,0,0.825
8000,0.7,0.7,0,0.75
10000,0.8,0.775,0,0.85
12000,0.85,0.7,0,0.9
14000,0.75,0.925,0,0.85
16000,0.75,0.775,0,0.85
18000,0.825,0.8,0,0.9
20000,0.925,0.75,0,0.925
22000,0.825,0.875,0,0.95

==> vun_sbm50.csv <==
Steps,DeFoG,DeFoG_Small,DeFoG_LightEdge,Ours
0,0,0,0,0
4000,0.6,0.5,0,0.575
8000,0.4,0.35,0,0.525
12000,0.525,0.5,0,0.775
16000,0.85,0.675,0,0.8
20000,0.8,0.75,0,0.825
24000,0.725,0.8,0,0.825
28000,0.875,0.6,0,0.925
32000,0.8,0.75,0,0.9
